Autoencoder-Based Unequal Error Protection Codes

We present a novel autoencoder-based approach for designing codes that provide unequal error protection (UEP) capabilities. The proposed design is based on a generalization of an autoencoder loss function that accommodates both message-wise and bit-wise UEP scenarios. In both scenarios, the generalized loss function can be adjusted using an associated weight vector to trade off error probabilities corresponding to different importance classes. For message-wise UEP, we compare the proposed autoencoder-based UEP codes with a union of random coset codes. For bit-wise UEP, the proposed codes are compared with UEP rateless spinal codes and the superposition of random Gaussian codes. In all cases, the autoencoder-based codes show superior performance while providing design simplicity and flexibility in trading off error protection among different importance classes.

==> Fig/Fig. 1/0dB.txt <==
x				y		    			
0.818333706392096	0.106720546322093
0.487720500840815	0.130099245827504
0.328756984050459	0.160014476786153
0.289730870543655	0.181720658226024
0.245769336108129	0.211057598997965
0.222679119738974	0.222253509313235
0.203665621099126	0.245968902965736
0.186507245419442	0.275657767218245
0.159063522120847	0.339286927537738
0.130974971176018	0.476275738585497
0.107645402908558	0.776614338598174	

==> Fig/Fig. 1/1dB.txt <==
x				y		    			
0.787988040801970	0.0636108175617254
0.411846765319560	0.0792310194600053
0.247815014933315	0.101933370791684
0.209141927515319	0.118814120397241
0.171813432970091	0.142523855353223
0.151185452098201	0.152304893367603
0.135742406299011	0.170679767732028
0.122744751850139	0.197652879548720
0.100457589866566	0.257754393256945
0.0798184089162183	0.401747745875432
0.0638332304409588	0.739263269379771	

==> Fig/Fig. 1/2dB.txt <==
x				y		    			
0.757944153103316	0.0327200819803375
0.337877138865672	0.0428016340736690
0.173420499350856	0.0582270735896631
0.139517221806961	0.0697393754778383
0.110715949278013	0.0873078916249652
0.0929633999050597	0.0935657098807962
0.0814102358928400	0.108619669194101
0.0727984994705309	0.129359387582602
0.0571346787462918	0.182294684928441
0.0423652478862414	0.328832411433687
0.0332292422126456	0.700198407534281	

==> Fig/Fig. 1/3dB.txt <==
x				y		    			
0.726827055287309	0.0144846607102828
0.271537978958593	0.0199349803124857
0.109524314397796	0.0278758115698315
0.0830911714506130	0.0352189350059842
0.0621090446746112	0.0466662531538688
0.0506448530928713	0.0508847922770146
0.0424875172038537	0.0603584797005471
0.0374671959355989	0.0760885855132353
0.0277916785100906	0.116087093796086
0.0187736196515501	0.263640650978386
0.0143310097637871	0.661209625268030	

==> Fig/Fig. 1/4dB.txt <==
x				y		    			
0.699371262750616	0.00522984916898838
0.215458960436622	0.00741799197332157
0.0616656897831319	0.0109795625371168
0.0432253964193351	0.0148545169980346
0.0302568685190627	0.0212872386615791
0.0230781094457608	0.0232456429397351
0.0182200812982108	0.0290354960488851
0.0165746851710616	0.0381641865307338
0.0111575061952784	0.0658878635402637
0.00714194209582373	0.209987290574242
0.00511864589639237	0.624044750809347	

==> Fig/Fig. 1/5dB.txt <==
x				y		    			
0.676058421002142	0.00142304736285906
0.175388488357876	0.00223717218243032
0.0303307334228199	0.00360320008958011
0.0191624329974378	0.00531376214359767
0.0127044862529662	0.00823957597597357
0.00893921215556593	0.00920639295121810
0.00673550875396089	0.0114214415970823
0.00562298196201835	0.0162855709841081
0.00351699648100181	0.0325442722800174
0.00203969702792724	0.172176748944878
0.00131062908198025	0.592381631186221	

==> Fig/Fig. 1/6dB.txt <==
x				y		    			
0.657787868129057	0.000274201812534025
0.149432475281658	0.000423086978300827
0.0126388058148909	0.000835814449192279
0.00694108571131639	0.00131292955412432
0.00432212419809803	0.00247107244544132
0.00261586625031797	0.00285178506167884
0.00195243734596550	0.00363918482259974
0.00170350930924799	0.00526133845412964
0.000906772570229836	0.0138561945222670
0.000422351396361773	0.147507273948075
0.000277709515846425	0.565363370085109

==> Fig/Fig. 1/7dB.txt <==
x				y		    			
0.644657532056407	3.00220962628495e-05
0.135534483415210	6.18664921100266e-05
0.00430095481196826	0.000139968926898229
0.00200058358682053	0.000256181376414502
0.00117948810216366	0.000530230119872024
0.000620917716384817	0.000611096798931180
0.000350078417565535	0.000883802028345651
0.000332294412849785	0.00148068811033424
0.000166141552602818	0.00452214713064469
6.20516269536254e-05	0.134556049366927
3.19561139048555e-05	0.543360354931258

==> Fig/Fig. 2/0dB.txt <==
x				y		    			
0.446916000000000	0.0433860000000000
0.291533000000000	0.0615110000000000
0.209023000000000	0.0831610000000000
0.188754000000000	0.100257000000000
0.145691000000000	0.112233000000000
0.138739000000000	0.133856000000000
0.114166000000000	0.156302000000000
0.0993960000000000	0.172023000000000
0.0821090000000000	0.220127000000000
0.0595910000000000	0.314982000000000
0.0430090000000000	0.443333000000000

==> Fig/Fig. 2/1dB.txt <==
x				y		    			
0.405191000000000	0.0225790000000000
0.232887000000000	0.0352130000000000
0.155172000000000	0.0498770000000000
0.134219000000000	0.0626400000000000
0.100005000000000	0.0730690000000000
0.0926870000000000	0.0892990000000000
0.0732900000000000	0.106295000000000
0.0620370000000000	0.121335000000000
0.0497490000000000	0.164859000000000
0.0340400000000000	0.259416000000000
0.0225490000000000	0.401559000000000

==> Fig/Fig. 2/2dB.txt <==
x				y		    			
0.362349000000000	0.0102810000000000
0.179497000000000	0.0172040000000000
0.108528000000000	0.0265190000000000
0.0886410000000000	0.0344720000000000
0.0623060000000000	0.0424760000000000
0.0551770000000000	0.0530840000000000
0.0422020000000000	0.0656960000000000
0.0344610000000000	0.0789330000000000
0.0256860000000000	0.113834000000000
0.0164350000000000	0.204858000000000
0.0102110000000000	0.358980000000000

==> Fig/Fig. 2/3dB.txt <==
x				y		    			
0.320446000000000	0.00379600000000000
0.131071000000000	0.00706800000000000
0.0698660000000000	0.0121610000000000
0.0530660000000000	0.0164230000000000
0.0350610000000000	0.0214750000000000
0.0295200000000000	0.0284540000000000
0.0209380000000000	0.0358080000000000
0.0164700000000000	0.0461490000000000
0.0118170000000000	0.0741520000000000
0.00694100000000000	0.155318000000000
0.00377100000000000	0.316369000000000

==> Fig/Fig. 2/4dB.txt <==
x				y		    			
0.278413000000000	0.00109500000000000
0.0901370000000000	0.00243200000000000
0.0408100000000000	0.00447000000000000
0.0282270000000000	0.00654200000000000
0.0170620000000000	0.00912500000000000
0.0132750000000000	0.0125950000000000
0.00896300000000000	0.0170160000000000
0.00650600000000000	0.0238270000000000
0.00421200000000000	0.0432950000000000
0.00230900000000000	0.112621000000000
0.00108600000000000	0.273636000000000

==> Fig/Fig. 2/5dB.txt <==
x				y		    			
0.236919000000000	0.000223000000000000
0.0576680000000000	0.000616000000000000
0.0213770000000000	0.00128500000000000
0.0133150000000000	0.00196300000000000
0.00716000000000000	0.00306900000000000
0.00504400000000000	0.00477000000000000
0.00314800000000000	0.00689800000000000
0.00205300000000000	0.0106550000000000
0.00116900000000000	0.0235880000000000
0.000545000000000000	0.0765430000000000
0.000254000000000000	0.231950000000000

==> Fig/Fig. 2/6dB.txt <==
x				y		    			
0.199468000000000	2.70000000000000e-05
0.0340650000000000	0.000102000000000000
0.00984300000000000	0.000260000000000000
0.00537600000000000	0.000495000000000000
0.00245300000000000	0.000834000000000000
0.00154500000000000	0.00142500000000000
0.000878000000000000	0.00219100000000000
0.000506000000000000	0.00407800000000000
0.000265000000000000	0.0111050000000000
0.000108000000000000	0.0484890000000000
3.50000000000000e-05	0.192759000000000

==> Fig/Fig. 2/7dB.txt <==
x				y		    			
0.163898000000000	5.00000000000000e-06
0.0180040000000000	1.50000000000000e-05
0.00380400000000000	4.70000000000000e-05
0.00177200000000000	7.50000000000000e-05
0.000676000000000000	0.000195000000000000
0.000364000000000000	0.000357000000000000
0.000191000000000000	0.000528000000000000
9.60000000000000e-05	0.00125600000000000
3.80000000000000e-05	0.00461700000000000
1.20000000000000e-05	0.0281030000000000
5.00000000000000e-06	0.157891000000000

==> Fig/Fig. 3/c1_0db.txt <==
x				y		    			
0.100000000000000	0.325219000000000
0.200000000000000	0.285109000000000
0.300000000000000	0.246405000000000
0.400000000000000	0.230020000000000
0.500000000000000	0.217822000000000
0.600000000000000	0.212853000000000
0.700000000000000	0.200556000000000
0.800000000000000	0.199306000000000
0.900000000000000	0.191722000000000



==> Fig/Fig. 3/c1_1db.txt <==
x				y		    			
0.100000000000000	0.260997000000000
0.200000000000000	0.216947000000000
0.300000000000000	0.177156000000000
0.400000000000000	0.161171000000000
0.500000000000000	0.149131000000000
0.600000000000000	0.144643000000000
0.700000000000000	0.132545000000000
0.800000000000000	0.131416000000000
0.900000000000000	0.124953000000000



==> Fig/Fig. 3/c1_2db.txt <==
x				y		    			
0.100000000000000	0.201565000000000
0.200000000000000	0.155763000000000
0.300000000000000	0.118612000000000
0.400000000000000	0.103956000000000
0.500000000000000	0.0925910000000000
0.600000000000000	0.0894790000000000
0.700000000000000	0.0791410000000000
0.800000000000000	0.0777580000000000
0.900000000000000	0.0726160000000000



==> Fig/Fig. 3/c1_3db.txt <==
x				y		    			
0.100000000000000	0.148159000000000
0.200000000000000	0.105773000000000
0.300000000000000	0.0726710000000000
0.400000000000000	0.0607310000000000
0.500000000000000	0.0517130000000000
0.600000000000000	0.0480590000000000
0.700000000000000	0.0407470000000000
0.800000000000000	0.0395840000000000
0.900000000000000	0.0360810000000000



==> Fig/Fig. 3/c1_4db.txt <==
x				y		    			
0.100000000000000	0.104140000000000
0.200000000000000	0.0669380000000000
0.300000000000000	0.0405640000000000
0.400000000000000	0.0315680000000000
0.500000000000000	0.0245830000000000
0.600000000000000	0.0224130000000000
0.700000000000000	0.0177590000000000
0.800000000000000	0.0171170000000000
0.900000000000000	0.0148020000000000



==> Fig/Fig. 3/c1_5db.txt <==
x				y		    			
0.100000000000000	0.0685080000000000
0.200000000000000	0.0388720000000000
0.300000000000000	0.0204010000000000
0.400000000000000	0.0143630000000000
0.500000000000000	0.0100740000000000
0.600000000000000	0.00874400000000000
0.700000000000000	0.00630700000000000
0.800000000000000	0.00621400000000000
0.900000000000000	0.00490800000000000



==> Fig/Fig. 3/c1_6db.txt <==
x				y		    			
0.100000000000000	0.0419180000000000
0.200000000000000	0.0202160000000000
0.300000000000000	0.00896300000000000
0.400000000000000	0.00561100000000000
0.500000000000000	0.00350800000000000
0.600000000000000	0.00273700000000000
0.700000000000000	0.00180600000000000
0.800000000000000	0.00178200000000000
0.900000000000000	0.00124600000000000



==> Fig/Fig. 3/c1_7db.txt <==
x				y		    			
0.100000000000000	0.0237090000000000
0.200000000000000	0.00952100000000000
0.300000000000000	0.00352500000000000
0.400000000000000	0.00194000000000000
0.500000000000000	0.00105500000000000
0.600000000000000	0.000672000000000000
0.700000000000000	0.000380000000000000
0.800000000000000	0.000353000000000000
0.900000000000000	0.000209000000000000



==> Fig/Fig. 3/c2_0db.txt <==
x				y		    			
0.100000000000000	0.0702420000000000
0.200000000000000	0.0839880000000000
0.300000000000000	0.0975970000000000
0.400000000000000	0.0983200000000000
0.500000000000000	0.111084000000000
0.600000000000000	0.112402000000000
0.700000000000000	0.116690000000000
0.800000000000000	0.118193000000000
0.900000000000000	0.129876000000000



==> Fig/Fig. 3/c2_1db.txt <==
x				y		    			
0.100000000000000	0.0411940000000000
0.200000000000000	0.0508680000000000
0.300000000000000	0.0603020000000000
0.400000000000000	0.0604490000000000
0.500000000000000	0.0698290000000000
0.600000000000000	0.0712430000000000
0.700000000000000	0.0734600000000000
0.800000000000000	0.0747400000000000
0.900000000000000	0.0832540000000000



==> Fig/Fig. 3/c2_2db.txt <==
x				y		    			
0.100000000000000	0.0210650000000000
0.200000000000000	0.0270490000000000
0.300000000000000	0.0331770000000000
0.400000000000000	0.0328630000000000
0.500000000000000	0.0388960000000000
0.600000000000000	0.0401250000000000
0.700000000000000	0.0413760000000000
0.800000000000000	0.0417380000000000
0.900000000000000	0.0474780000000000



==> Fig/Fig. 3/c2_3db.txt <==
x				y		    			
0.100000000000000	0.00891400000000000
0.200000000000000	0.0122610000000000
0.300000000000000	0.0151640000000000
0.400000000000000	0.0152270000000000
0.500000000000000	0.0186260000000000
0.600000000000000	0.0189960000000000
0.700000000000000	0.0197440000000000
0.800000000000000	0.0198640000000000
0.900000000000000	0.0229420000000000



==> Fig/Fig. 3/c2_4db.txt <==
x				y		    			
0.100000000000000	0.00313700000000000
0.200000000000000	0.00473800000000000
0.300000000000000	0.00593300000000000
0.400000000000000	0.00570200000000000
0.500000000000000	0.00728300000000000
0.600000000000000	0.00755300000000000
0.700000000000000	0.00760000000000000
0.800000000000000	0.00779700000000000
0.900000000000000	0.00905700000000000



==> Fig/Fig. 3/c2_5db.txt <==
x				y		    			
0.100000000000000	0.000878000000000000
0.200000000000000	0.00140300000000000
0.300000000000000	0.00177100000000000
0.400000000000000	0.00167000000000000
0.500000000000000	0.00222700000000000
0.600000000000000	0.00236400000000000
0.700000000000000	0.00230800000000000
0.800000000000000	0.00251600000000000
0.900000000000000	0.00295900000000000



==> Fig/Fig. 3/c2_6db.txt <==
x				y		    			
0.100000000000000	0.000205000000000000
0.200000000000000	0.000301000000000000
0.300000000000000	0.000420000000000000
0.400000000000000	0.000351000000000000
0.500000000000000	0.000505000000000000
0.600000000000000	0.000535000000000000
0.700000000000000	0.000555000000000000
0.800000000000000	0.000598000000000000
0.900000000000000	0.000717000000000000



==> Fig/Fig. 3/c2_7db.txt <==
x				y		    			
0.100000000000000	2.60000000000000e-05
0.200000000000000	4.20000000000000e-05
0.300000000000000	6.10000000000000e-05
0.400000000000000	5.60000000000000e-05
0.500000000000000	9.10000000000000e-05
0.600000000000000	8.00000000000000e-05
0.700000000000000	7.50000000000000e-05
0.800000000000000	9.30000000000000e-05
0.900000000000000	0.000117000000000000



==> Fig/Fig. 4/7dB.txt <==
x				y		    			
0.13553		6.18665E-5
0.0043		1.39969E-4
0.002		2.56181E-4
0.00118		5.3023E-4
6.02E-4		6.11097E-4
3.50078E-4	8.83802E-4
3.32294E-4	0.00148
1.66142E-4	0.00452
6.20516E-5	0.13456


==> Fig/Fig. 4/Scatter.txt <==
x				y		    			
0.00347	0.14579
0.00485	0.00553
0.50723	0.01082
0.00608	0.00613
0.00506	0.00459
0.00646	0.00523
0.00904	0.00828
0.01192	0.1462
0.01568	0.0082
0.00644	0.077
0.01154	0.07365
0.00119	0.00115
0.00432	0.0756
0.01618	0.2257
0.00559	0.00739
0.01675	0.50065
0.00259	0.00321
0.00313	0.22155
0.00907	0.00872
0.01159	0.00342
0.01151	0.14529
0.00303	0.50286
0.0045	0.15219
0.02142	0.01356
0.01106	0.01123
0.00524	0.07397
0.00995	0.0019
0.00599	0.00538
0.00435	0.00588
0.00251	0.14481
0.00323	0.00235
0.00183	0.50074
0.00621	0.00609
0.0171	0.00914
0.00451	0.15379
0.01565	0.00733
0.01023	0.21685
0.00662	0.15531
0.01353	0.00528
0.00401	0.01172
0.00258	0.28758
0.00302	0.15242
0.00481	0.02121
0.00714	0.00606
0.00385	0.00324
0.00457	0.1536
0.49971	0.00102
0.00265	0.15178
0.50021	6.97E-4
0.00486	0.00511
0.50335	0.00259
0.00345	0.00375
0.00317	0.14634
0.00571	0.01282
0.01335	0.01339
0.00224	0.15148
0.0113	0.01871
0.01396	0.00525
0.01125	0.01103
0.01809	0.01165
0.01316	0.00568
0.00153	0.14515
0.01294	0.01388
0.01387	0.00405
0.00219	0.01959
0.0138	0.00584
0.00478	0.15941
0.01901	0.22103
0.00374	0.00354
0.50148	0.50132
0.00237	0.00298
0.00464	0.14671
0.01167	0.14521
0.012	0.50323
4.87E-4	0.28618
0.00261	0.01056
0.00525	0.00433
0.00511	0.00541
0.01323	0.15276
0.01147	0.00285
0.00282	0.07375
0.00692	0.01558
0.01244	0.07538
0.00233	0.07378
0.00912	0.50146
0.00398	0.01207
0.00556	0.15269
0.00517	0.15436
0.00664	0.00691
0.00786	0.0076
0.00474	0.00387
0.00554	0.00597
0.00406	0.01345
0.00603	0.00561
0.00948	0.4293
0.00554	0.14883
0.0029	0.07474
0.01033	0.50638
0.00307	0.01954
0.00428	0.02072
0.00386	0.0035
0.00763	0.29239
0.01227	0.0113
0.00686	0.01485
0.00326	0.01107
0.00645	0.14856
0.00565	0.00475
0.01165	0.00315
0.00651	0.14902
0.0119	0.14623
0.00348	0.0123
0.00639	0.00665
0.01845	0.50268
0.00333	0.14649
0.00397	0.00323
0.00419	0.00292
0.00234	0.01195
0.00372	0.50338
0.00416	0.01225
0.01075	0.50301
6.66E-4	0.57077
0.00271	0.14592
0.00344	0.00258
0.00902	0.2866
0.00364	0.14642
9.98E-4	0.28702
0.00581	0.00536
0.00318	0.00341
0.0063	0.15406
0.01108	0.0125
0.00301	0.00357
0.5033	0.00364
0.01024	0.00914
0.01141	0.01884
0.01245	0.15176
0.00608	0.00524
0.00176	0.01005
0.01157	0.14479
0.00524	0.14766
0.00416	0.14763
0.01078	0.00346
0.00232	0.01124
0.00321	0.00329
0.00419	0.14716
0.00662	0.14894
0.00485	0.14787
0.01149	0.01054
0.01112	0.1457
0.00137	0.14371
0.00481	0.22306
0.01266	0.07736
0.00601	0.00573
0.00595	0.15548
0.00555	0.01321
0.01213	0.00534
0.00242	0.50332
0.00514	0.01369
0.00542	0.00581
0.00313	0.14632
0.01334	0.00458
0.00513	0.1549
0.00867	0.30075
0.00484	0.14659
0.00669	0.00732
0.01265	0.15301
0.01104	0.0026
0.00443	0.15334
0.00315	0.14681
0.0049	0.0051
0.01254	0.0129
0.00633	0.00681
0.00605	0.15378
0.00323	0.14552
0.00444	0.08958
0.00261	0.50305
0.00886	0.01888
0.0015	0.28532
0.00896	8.95E-4
0.00575	0.07796
0.00737	0.29532
0.00403	0.00595
0.00143	0.00106
0.00515	0.00417
0.00497	0.00587
0.00411	0.00516
0.008	0.00674
0.00293	0.0751
0.0118	0.15175
8.72E-4	0.21533
0.00285	0.01206
0.01169	0.00562
0.01372	0.14619
0.01328	0.0048
0.00146	9.45E-4
0.00691	0.01505
0.0089	0.28598
0.00374	0.00334
0.00664	0.00577
0.0067	0.22535

==> Fig/Fig. 5/cl1_0.5.txt <==
x				y		    			
0	0.222679119738974
1	0.151185452098201
2	0.0929633999050597
3	0.0506448530928713
4	0.0230781094457608
5	0.00893921215556593
6	0.00261586625031797
7	0.000620917716384817


==> Fig/Fig. 5/cl1_0.6.txt <==
x				y		    			
0	0.203665621099126
1	0.135742406299011
2	0.0814102358928400
3	0.0424875172038537
4	0.0182200812982108
5	0.00673550875396089
6	0.00195243734596550
7	0.000350078417565535


==> Fig/Fig. 5/cl1_0.7.txt <==
x				y		    			
0	0.186507245419442
1	0.122744751850139
2	0.0727984994705309
3	0.0374671959355989
4	0.0165746851710616
5	0.00562298196201835
6	0.00170350930924799
7	0.000332294412849785


==> Fig/Fig. 5/cl1_0.8.txt <==
x				y		    			
0	0.159063522120847
1	0.100457589866566
2	0.0571346787462918
3	0.0277916785100906
4	0.0111575061952784
5	0.00351699648100181
6	0.000906772570229836
7	0.000166141552602818


==> Fig/Fig. 5/cl1_paper.txt <==
x				y		    			
0	0.200000000000000
1	0.140000000000000
2	0.0920000000000000
3	0.0560000000000000
4	0.0310000000000000
5	0.0170000000000000
6	0.00800000000000000
7	0.00330000000000000


==> Fig/Fig. 5/cl2_0.5.txt <==
x				y		    			
0	0.222253509313235
1	0.152304893367603
2	0.0935657098807962
3	0.0508847922770146
4	0.0232456429397351
5	0.00920639295121810
6	0.00285178506167884
7	0.000611096798931180


==> Fig/Fig. 5/cl2_0.6.txt <==
x				y		    			
0	0.245968902965736
1	0.170679767732028
2	0.108619669194101
3	0.0603584797005471
4	0.0290354960488851
5	0.0114214415970823
6	0.00363918482259974
7	0.000883802028345651


==> Fig/Fig. 5/cl2_0.7.txt <==
x				y		    			
0	0.275657767218245
1	0.197652879548720
2	0.129359387582602
3	0.0760885855132353
4	0.0381641865307338
5	0.0162855709841081
6	0.00526133845412964
7	0.00148068811033424


==> Fig/Fig. 5/cl2_0.8.txt <==
x				y		    			
0	0.339286927537738
1	0.257754393256945
2	0.182294684928441
3	0.116087093796086
4	0.0658878635402637
5	0.0325442722800174
6	0.0138561945222670
7	0.00452214713064469


==> Fig/Fig. 5/cl2_paper.txt <==
x				y		    			
0	0.320000000000000
1	0.240000000000000
2	0.170000000000000
3	0.110000000000000
4	0.0720000000000000
5	0.0420000000000000
6	0.0240000000000000
7	0.0120000000000000


==> Fig/Fig. 6/ca1_0.2.txt <==
x				y		    			
3	0.0125340000000000
4	0.00285900000000000
5	0.000461000000000000
6	4.40000000000000e-05
7	3.00000000000000e-06


==> Fig/Fig. 6/ca1_conv.txt <==
x				y		    			
3	0.0100000000000000
4	0.00280000000000000
5	0.000330000000000000
6	3.20000000000000e-05
7	2.20000000000000e-06


==> Fig/Fig. 6/ca2_0.15.txt <==
x				y		    			
3	0.0520380000000000
4	0.0167180000000000
5	0.00440100000000000
6	0.000949000000000000
7	0.000154000000000000


==> Fig/Fig. 6/ca2_0.2.txt <==
x				y		    			
3	0.0454720000000000
4	0.0140260000000000
5	0.00329400000000000
6	0.000629000000000000
7	9.10000000000000e-05


==> Fig/Fig. 6/ca2_conv.txt <==
x				y		    			
3	0.0400000000000000
4	0.0175000000000000
5	0.00650000000000000
6	0.00257000000000000
7	0.000850000000000000


==> Fig/Fig. 6/cl1_0.15.txt <==
x				y		    			
3	0.0115923000000000
4	0.00256230000000000
5	0.000445300000000000
6	4.40000000000000e-05
7	1.00000000000000e-06


==> Fig/Fig. 6/cl1_prog05_03.txt <==
x				y		    			
3	0.011
4	0.00260000000000
5	0.0004000000000000
6	6.0000000000000e-05
7	6.00000000000000e-06

==> Fig/Fig. 6/cl1_prog5_02.txt <==
x				y		    			
3	0.0090000000000
4	0.00200000000000
5	0.0003000000000000
6	4.0000000000000e-05
7	2.00000000000000e-06

==> Fig/Fig. 6/cl1_prog_05_01.txt <==
x				y		    			
3	0.0090000000000
4	0.001800000000000
5	0.00022000000000000
6	2.8000000000000e-05
7	2.00000000000000e-06

==> Fig/Fig. 6/cl2_prog05_01.txt <==
x				y		    			
3	0.09
4	0.04
5	0.017
6	0.005
7	0.001

==> Fig/Fig. 6/cl2_prog05_03.txt <==
x				y		    			
3	0.039
4	0.012
5	0.003
6	0.0007
7	0.0001

==> Fig/Fig. 6/cl2_prog5_02.txt <==
x				y		    			
3	0.045
4	0.015
5	0.005
6	0.0011
7	0.0002

==> Fig/Fig. 6_1/Linear_14_8.txt <==
x				y		    			
0.128800000000000	0.00990000000000000
0.0544000000000000	0.00840000000000000
0.0290000000000000	0.0100000000000000
0.0100000000000000	0.0130000000000000
0.00100000000000000	0.0500000000000000
0.000378000000000000	0.0900000000000000
0.000121000000000000	0.290000000000000
0.000105000000000000	0.490000000000000

==> Fig/Fig. 6_1/Linear_21_12.txt <==
x				y		    			
0.0919000000000000	0.00200000000000000
0.0430000000000000	0.00250000000000000
0.0209000000000000	0.00418000000000000
0.00770000000000000	0.00820000000000000
0.00400000000000000	0.0130000000000000
0.00120000000000000	0.0300000000000000
0.000370000000000000	0.0600000000000000
9.00000000000000e-05	0.286000000000000

==> Fig/Fig. 6_1/Linear_7_4.txt <==
x				y		    			
0.258000000000000	0.0210000000000000
0.0488000000000000	0.0192400000000000
0.0146100000000000	0.0270000000000000
0.00213400000000000	0.0608300000000000
0.000384000000000000	0.161200000000000
0.000257000000000000	0.218800000000000
0.000203000000000000	0.320400000000000
0.000182000000000000	0.400100000000000

==> Fig/Fig. 6_1/error_14_8.txt <==
x				y		    			
0.0178890000000000	8.30000000000000e-05
0.00569900000000000	0.000335000000000000
0.00332900000000000	0.000759000000000000
0.00238000000000000	0.00458000000000000
0.00117900000000000	0.257053000000000

==> Fig/Fig. 6_1/error_21_12.txt <==
    x                       y
0.0100000000000000	7.00000000000000e-05
0.00300000000000000	0.000300000000000000
0.00200000000000000	0.000600000000000000
0.00150000000000000	0.00208285714285714
0.00101000000000000	0.0675485714285714

==> Fig/Fig. 6_1/error_7_4.txt <==
x				y		    			
0.0274790000000000	0.000115000000000000
0.0113900000000000	0.000701000000000000
0.00585800000000000	0.00133400000000000
0.00414500000000000	0.00864400000000000
0.00226400000000000	0.173275000000000

==> UEP Autoencoders/Fig/Fig. 1/0dB.txt <==
x				y		    			
0.818333706392096	0.106720546322093
0.487720500840815	0.130099245827504
0.328756984050459	0.160014476786153
0.289730870543655	0.181720658226024
0.245769336108129	0.211057598997965
0.222679119738974	0.222253509313235
0.203665621099126	0.245968902965736
0.186507245419442	0.275657767218245
0.159063522120847	0.339286927537738
0.130974971176018	0.476275738585497
0.107645402908558	0.776614338598174	

==> UEP Autoencoders/Fig/Fig. 1/1dB.txt <==
x				y		    			
0.787988040801970	0.0636108175617254
0.411846765319560	0.0792310194600053
0.247815014933315	0.101933370791684
0.209141927515319	0.118814120397241
0.171813432970091	0.142523855353223
0.151185452098201	0.152304893367603
0.135742406299011	0.170679767732028
0.122744751850139	0.197652879548720
0.100457589866566	0.257754393256945
0.0798184089162183	0.401747745875432
0.0638332304409588	0.739263269379771	

==> UEP Autoencoders/Fig/Fig. 1/2dB.txt <==
x				y		    			
0.757944153103316	0.0327200819803375
0.337877138865672	0.0428016340736690
0.173420499350856	0.0582270735896631
0.139517221806961	0.0697393754778383
0.110715949278013	0.0873078916249652
0.0929633999050597	0.0935657098807962
0.0814102358928400	0.108619669194101
0.0727984994705309	0.129359387582602
0.0571346787462918	0.182294684928441
0.0423652478862414	0.328832411433687
0.0332292422126456	0.700198407534281	

==> UEP Autoencoders/Fig/Fig. 1/3dB.txt <==
x				y		    			
0.726827055287309	0.0144846607102828
0.271537978958593	0.0199349803124857
0.109524314397796	0.0278758115698315
0.0830911714506130	0.0352189350059842
0.0621090446746112	0.0466662531538688
0.0506448530928713	0.0508847922770146
0.0424875172038537	0.0603584797005471
0.0374671959355989	0.0760885855132353
0.0277916785100906	0.116087093796086
0.0187736196515501	0.263640650978386
0.0143310097637871	0.661209625268030	

==> UEP Autoencoders/Fig/Fig. 1/4dB.txt <==
x				y		    			
0.699371262750616	0.00522984916898838
0.215458960436622	0.00741799197332157
0.0616656897831319	0.0109795625371168
0.0432253964193351	0.0148545169980346
0.0302568685190627	0.0212872386615791
0.0230781094457608	0.0232456429397351
0.0182200812982108	0.0290354960488851
0.0165746851710616	0.0381641865307338
0.0111575061952784	0.0658878635402637
0.00714194209582373	0.209987290574242
0.00511864589639237	0.624044750809347	

==> UEP Autoencoders/Fig/Fig. 1/5dB.txt <==
x				y		    			
0.676058421002142	0.00142304736285906
0.175388488357876	0.00223717218243032
0.0303307334228199	0.00360320008958011
0.0191624329974378	0.00531376214359767
0.0127044862529662	0.00823957597597357
0.00893921215556593	0.00920639295121810
0.00673550875396089	0.0114214415970823
0.00562298196201835	0.0162855709841081
0.00351699648100181	0.0325442722800174
0.00203969702792724	0.172176748944878
0.00131062908198025	0.592381631186221	

==> UEP Autoencoders/Fig/Fig. 1/6dB.txt <==
x				y		    			
0.657787868129057	0.000274201812534025
0.149432475281658	0.000423086978300827
0.0126388058148909	0.000835814449192279
0.00694108571131639	0.00131292955412432
0.00432212419809803	0.00247107244544132
0.00261586625031797	0.00285178506167884
0.00195243734596550	0.00363918482259974
0.00170350930924799	0.00526133845412964
0.000906772570229836	0.0138561945222670
0.000422351396361773	0.147507273948075
0.000277709515846425	0.565363370085109

==> UEP Autoencoders/Fig/Fig. 1/7dB.txt <==
x				y		    			
0.644657532056407	3.00220962628495e-05
0.135534483415210	6.18664921100266e-05
0.00430095481196826	0.000139968926898229
0.00200058358682053	0.000256181376414502
0.00117948810216366	0.000530230119872024
0.000620917716384817	0.000611096798931180
0.000350078417565535	0.000883802028345651
0.000332294412849785	0.00148068811033424
0.000166141552602818	0.00452214713064469
6.20516269536254e-05	0.134556049366927
3.19561139048555e-05	0.543360354931258

==> UEP Autoencoders/Fig/Fig. 2/0dB.txt <==
x				y		    			
0.446916000000000	0.0433860000000000
0.291533000000000	0.0615110000000000
0.209023000000000	0.0831610000000000
0.188754000000000	0.100257000000000
0.145691000000000	0.112233000000000
0.138739000000000	0.133856000000000
0.114166000000000	0.156302000000000
0.0993960000000000	0.172023000000000
0.0821090000000000	0.220127000000000
0.0595910000000000	0.314982000000000
0.0430090000000000	0.443333000000000

==> UEP Autoencoders/Fig/Fig. 2/1dB.txt <==
x				y		    			
0.405191000000000	0.0225790000000000
0.232887000000000	0.0352130000000000
0.155172000000000	0.0498770000000000
0.134219000000000	0.0626400000000000
0.100005000000000	0.0730690000000000
0.0926870000000000	0.0892990000000000
0.0732900000000000	0.106295000000000
0.0620370000000000	0.121335000000000
0.0497490000000000	0.164859000000000
0.0340400000000000	0.259416000000000
0.0225490000000000	0.401559000000000

==> UEP Autoencoders/Fig/Fig. 2/2dB.txt <==
x				y		    			
0.362349000000000	0.0102810000000000
0.179497000000000	0.0172040000000000
0.108528000000000	0.0265190000000000
0.0886410000000000	0.0344720000000000
0.0623060000000000	0.0424760000000000
0.0551770000000000	0.0530840000000000
0.0422020000000000	0.0656960000000000
0.0344610000000000	0.0789330000000000
0.0256860000000000	0.113834000000000
0.0164350000000000	0.204858000000000
0.0102110000000000	0.358980000000000

==> UEP Autoencoders/Fig/Fig. 2/3dB.txt <==
x				y		    			
0.320446000000000	0.00379600000000000
0.131071000000000	0.00706800000000000
0.0698660000000000	0.0121610000000000
0.0530660000000000	0.0164230000000000
0.0350610000000000	0.0214750000000000
0.0295200000000000	0.0284540000000000
0.0209380000000000	0.0358080000000000
0.0164700000000000	0.0461490000000000
0.0118170000000000	0.0741520000000000
0.00694100000000000	0.155318000000000
0.00377100000000000	0.316369000000000

==> UEP Autoencoders/Fig/Fig. 2/4dB.txt <==
x				y		    			
0.278413000000000	0.00109500000000000
0.0901370000000000	0.00243200000000000
0.0408100000000000	0.00447000000000000
0.0282270000000000	0.00654200000000000
0.0170620000000000	0.00912500000000000
0.0132750000000000	0.0125950000000000
0.00896300000000000	0.0170160000000000
0.00650600000000000	0.0238270000000000
0.00421200000000000	0.0432950000000000
0.00230900000000000	0.112621000000000
0.00108600000000000	0.273636000000000

==> UEP Autoencoders/Fig/Fig. 2/5dB.txt <==
x				y		    			
0.236919000000000	0.000223000000000000
0.0576680000000000	0.000616000000000000
0.0213770000000000	0.00128500000000000
0.0133150000000000	0.00196300000000000
0.00716000000000000	0.00306900000000000
0.00504400000000000	0.00477000000000000
0.00314800000000000	0.00689800000000000
0.00205300000000000	0.0106550000000000
0.00116900000000000	0.0235880000000000
0.000545000000000000	0.0765430000000000
0.000254000000000000	0.231950000000000

==> UEP Autoencoders/Fig/Fig. 2/6dB.txt <==
x				y		    			
0.199468000000000	2.70000000000000e-05
0.0340650000000000	0.000102000000000000
0.00984300000000000	0.000260000000000000
0.00537600000000000	0.000495000000000000
0.00245300000000000	0.000834000000000000
0.00154500000000000	0.00142500000000000
0.000878000000000000	0.00219100000000000
0.000506000000000000	0.00407800000000000
0.000265000000000000	0.0111050000000000
0.000108000000000000	0.0484890000000000
3.50000000000000e-05	0.192759000000000

==> UEP Autoencoders/Fig/Fig. 2/7dB.txt <==
x				y		    			
0.163898000000000	5.00000000000000e-06
0.0180040000000000	1.50000000000000e-05
0.00380400000000000	4.70000000000000e-05
0.00177200000000000	7.50000000000000e-05
0.000676000000000000	0.000195000000000000
0.000364000000000000	0.000357000000000000
0.000191000000000000	0.000528000000000000
9.60000000000000e-05	0.00125600000000000
3.80000000000000e-05	0.00461700000000000
1.20000000000000e-05	0.0281030000000000
5.00000000000000e-06	0.157891000000000

==> UEP Autoencoders/Fig/Fig. 3/c1_0db.txt <==
x				y		    			
0.100000000000000	0.325219000000000
0.200000000000000	0.285109000000000
0.300000000000000	0.246405000000000
0.400000000000000	0.230020000000000
0.500000000000000	0.217822000000000
0.600000000000000	0.212853000000000
0.700000000000000	0.200556000000000
0.800000000000000	0.199306000000000
0.900000000000000	0.191722000000000



==> UEP Autoencoders/Fig/Fig. 3/c1_1db.txt <==
x				y		    			
0.100000000000000	0.260997000000000
0.200000000000000	0.216947000000000
0.300000000000000	0.177156000000000
0.400000000000000	0.161171000000000
0.500000000000000	0.149131000000000
0.600000000000000	0.144643000000000
0.700000000000000	0.132545000000000
0.800000000000000	0.131416000000000
0.900000000000000	0.124953000000000



==> UEP Autoencoders/Fig/Fig. 3/c1_2db.txt <==
x				y		    			
0.100000000000000	0.201565000000000
0.200000000000000	0.155763000000000
0.300000000000000	0.118612000000000
0.400000000000000	0.103956000000000
0.500000000000000	0.0925910000000000
0.600000000000000	0.0894790000000000
0.700000000000000	0.0791410000000000
0.800000000000000	0.0777580000000000
0.900000000000000	0.0726160000000000



==> UEP Autoencoders/Fig/Fig. 3/c1_3db.txt <==
x				y		    			
0.100000000000000	0.148159000000000
0.200000000000000	0.105773000000000
0.300000000000000	0.0726710000000000
0.400000000000000	0.0607310000000000
0.500000000000000	0.0517130000000000
0.600000000000000	0.0480590000000000
0.700000000000000	0.0407470000000000
0.800000000000000	0.0395840000000000
0.900000000000000	0.0360810000000000



==> UEP Autoencoders/Fig/Fig. 3/c1_4db.txt <==
x				y		    			
0.100000000000000	0.104140000000000
0.200000000000000	0.0669380000000000
0.300000000000000	0.0405640000000000
0.400000000000000	0.0315680000000000
0.500000000000000	0.0245830000000000
0.600000000000000	0.0224130000000000
0.700000000000000	0.0177590000000000
0.800000000000000	0.0171170000000000
0.900000000000000	0.0148020000000000



==> UEP Autoencoders/Fig/Fig. 3/c1_5db.txt <==
x				y		    			
0.100000000000000	0.0685080000000000
0.200000000000000	0.0388720000000000
0.300000000000000	0.0204010000000000
0.400000000000000	0.0143630000000000
0.500000000000000	0.0100740000000000
0.600000000000000	0.00874400000000000
0.700000000000000	0.00630700000000000
0.800000000000000	0.00621400000000000
0.900000000000000	0.00490800000000000



==> UEP Autoencoders/Fig/Fig. 3/c1_6db.txt <==
x				y		    			
0.100000000000000	0.0419180000000000
0.200000000000000	0.0202160000000000
0.300000000000000	0.00896300000000000
0.400000000000000	0.00561100000000000
0.500000000000000	0.00350800000000000
0.600000000000000	0.00273700000000000
0.700000000000000	0.00180600000000000
0.800000000000000	0.00178200000000000
0.900000000000000	0.00124600000000000



==> UEP Autoencoders/Fig/Fig. 3/c1_7db.txt <==
x				y		    			
0.100000000000000	0.0237090000000000
0.200000000000000	0.00952100000000000
0.300000000000000	0.00352500000000000
0.400000000000000	0.00194000000000000
0.500000000000000	0.00105500000000000
0.600000000000000	0.000672000000000000
0.700000000000000	0.000380000000000000
0.800000000000000	0.000353000000000000
0.900000000000000	0.000209000000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_0db.txt <==
x				y		    			
0.100000000000000	0.0702420000000000
0.200000000000000	0.0839880000000000
0.300000000000000	0.0975970000000000
0.400000000000000	0.0983200000000000
0.500000000000000	0.111084000000000
0.600000000000000	0.112402000000000
0.700000000000000	0.116690000000000
0.800000000000000	0.118193000000000
0.900000000000000	0.129876000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_1db.txt <==
x				y		    			
0.100000000000000	0.0411940000000000
0.200000000000000	0.0508680000000000
0.300000000000000	0.0603020000000000
0.400000000000000	0.0604490000000000
0.500000000000000	0.0698290000000000
0.600000000000000	0.0712430000000000
0.700000000000000	0.0734600000000000
0.800000000000000	0.0747400000000000
0.900000000000000	0.0832540000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_2db.txt <==
x				y		    			
0.100000000000000	0.0210650000000000
0.200000000000000	0.0270490000000000
0.300000000000000	0.0331770000000000
0.400000000000000	0.0328630000000000
0.500000000000000	0.0388960000000000
0.600000000000000	0.0401250000000000
0.700000000000000	0.0413760000000000
0.800000000000000	0.0417380000000000
0.900000000000000	0.0474780000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_3db.txt <==
x				y		    			
0.100000000000000	0.00891400000000000
0.200000000000000	0.0122610000000000
0.300000000000000	0.0151640000000000
0.400000000000000	0.0152270000000000
0.500000000000000	0.0186260000000000
0.600000000000000	0.0189960000000000
0.700000000000000	0.0197440000000000
0.800000000000000	0.0198640000000000
0.900000000000000	0.0229420000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_4db.txt <==
x				y		    			
0.100000000000000	0.00313700000000000
0.200000000000000	0.00473800000000000
0.300000000000000	0.00593300000000000
0.400000000000000	0.00570200000000000
0.500000000000000	0.00728300000000000
0.600000000000000	0.00755300000000000
0.700000000000000	0.00760000000000000
0.800000000000000	0.00779700000000000
0.900000000000000	0.00905700000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_5db.txt <==
x				y		    			
0.100000000000000	0.000878000000000000
0.200000000000000	0.00140300000000000
0.300000000000000	0.00177100000000000
0.400000000000000	0.00167000000000000
0.500000000000000	0.00222700000000000
0.600000000000000	0.00236400000000000
0.700000000000000	0.00230800000000000
0.800000000000000	0.00251600000000000
0.900000000000000	0.00295900000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_6db.txt <==
x				y		    			
0.100000000000000	0.000205000000000000
0.200000000000000	0.000301000000000000
0.300000000000000	0.000420000000000000
0.400000000000000	0.000351000000000000
0.500000000000000	0.000505000000000000
0.600000000000000	0.000535000000000000
0.700000000000000	0.000555000000000000
0.800000000000000	0.000598000000000000
0.900000000000000	0.000717000000000000



==> UEP Autoencoders/Fig/Fig. 3/c2_7db.txt <==
x				y		    			
0.100000000000000	2.60000000000000e-05
0.200000000000000	4.20000000000000e-05
0.300000000000000	6.10000000000000e-05
0.400000000000000	5.60000000000000e-05
0.500000000000000	9.10000000000000e-05
0.600000000000000	8.00000000000000e-05
0.700000000000000	7.50000000000000e-05
0.800000000000000	9.30000000000000e-05
0.900000000000000	0.000117000000000000



==> UEP Autoencoders/Fig/Fig. 4/7dB.txt <==
x				y		    			
0.13553		6.18665E-5
0.0043		1.39969E-4
0.002		2.56181E-4
0.00118		5.3023E-4
6.02E-4		6.11097E-4
3.50078E-4	8.83802E-4
3.32294E-4	0.00148
1.66142E-4	0.00452
6.20516E-5	0.13456


==> UEP Autoencoders/Fig/Fig. 4/Scatter.txt <==
x				y		    			
0.00347	0.14579
0.00485	0.00553
0.50723	0.01082
0.00608	0.00613
0.00506	0.00459
0.00646	0.00523
0.00904	0.00828
0.01192	0.1462
0.01568	0.0082
0.00644	0.077
0.01154	0.07365
0.00119	0.00115
0.00432	0.0756
0.01618	0.2257
0.00559	0.00739
0.01675	0.50065
0.00259	0.00321
0.00313	0.22155
0.00907	0.00872
0.01159	0.00342
0.01151	0.14529
0.00303	0.50286
0.0045	0.15219
0.02142	0.01356
0.01106	0.01123
0.00524	0.07397
0.00995	0.0019
0.00599	0.00538
0.00435	0.00588
0.00251	0.14481
0.00323	0.00235
0.00183	0.50074
0.00621	0.00609
0.0171	0.00914
0.00451	0.15379
0.01565	0.00733
0.01023	0.21685
0.00662	0.15531
0.01353	0.00528
0.00401	0.01172
0.00258	0.28758
0.00302	0.15242
0.00481	0.02121
0.00714	0.00606
0.00385	0.00324
0.00457	0.1536
0.49971	0.00102
0.00265	0.15178
0.50021	6.97E-4
0.00486	0.00511
0.50335	0.00259
0.00345	0.00375
0.00317	0.14634
0.00571	0.01282
0.01335	0.01339
0.00224	0.15148
0.0113	0.01871
0.01396	0.00525
0.01125	0.01103
0.01809	0.01165
0.01316	0.00568
0.00153	0.14515
0.01294	0.01388
0.01387	0.00405
0.00219	0.01959
0.0138	0.00584
0.00478	0.15941
0.01901	0.22103
0.00374	0.00354
0.50148	0.50132
0.00237	0.00298
0.00464	0.14671
0.01167	0.14521
0.012	0.50323
4.87E-4	0.28618
0.00261	0.01056
0.00525	0.00433
0.00511	0.00541
0.01323	0.15276
0.01147	0.00285
0.00282	0.07375
0.00692	0.01558
0.01244	0.07538
0.00233	0.07378
0.00912	0.50146
0.00398	0.01207
0.00556	0.15269
0.00517	0.15436
0.00664	0.00691
0.00786	0.0076
0.00474	0.00387
0.00554	0.00597
0.00406	0.01345
0.00603	0.00561
0.00948	0.4293
0.00554	0.14883
0.0029	0.07474
0.01033	0.50638
0.00307	0.01954
0.00428	0.02072
0.00386	0.0035
0.00763	0.29239
0.01227	0.0113
0.00686	0.01485
0.00326	0.01107
0.00645	0.14856
0.00565	0.00475
0.01165	0.00315
0.00651	0.14902
0.0119	0.14623
0.00348	0.0123
0.00639	0.00665
0.01845	0.50268
0.00333	0.14649
0.00397	0.00323
0.00419	0.00292
0.00234	0.01195
0.00372	0.50338
0.00416	0.01225
0.01075	0.50301
6.66E-4	0.57077
0.00271	0.14592
0.00344	0.00258
0.00902	0.2866
0.00364	0.14642
9.98E-4	0.28702
0.00581	0.00536
0.00318	0.00341
0.0063	0.15406
0.01108	0.0125
0.00301	0.00357
0.5033	0.00364
0.01024	0.00914
0.01141	0.01884
0.01245	0.15176
0.00608	0.00524
0.00176	0.01005
0.01157	0.14479
0.00524	0.14766
0.00416	0.14763
0.01078	0.00346
0.00232	0.01124
0.00321	0.00329
0.00419	0.14716
0.00662	0.14894
0.00485	0.14787
0.01149	0.01054
0.01112	0.1457
0.00137	0.14371
0.00481	0.22306
0.01266	0.07736
0.00601	0.00573
0.00595	0.15548
0.00555	0.01321
0.01213	0.00534
0.00242	0.50332
0.00514	0.01369
0.00542	0.00581
0.00313	0.14632
0.01334	0.00458
0.00513	0.1549
0.00867	0.30075
0.00484	0.14659
0.00669	0.00732
0.01265	0.15301
0.01104	0.0026
0.00443	0.15334
0.00315	0.14681
0.0049	0.0051
0.01254	0.0129
0.00633	0.00681
0.00605	0.15378
0.00323	0.14552
0.00444	0.08958
0.00261	0.50305
0.00886	0.01888
0.0015	0.28532
0.00896	8.95E-4
0.00575	0.07796
0.00737	0.29532
0.00403	0.00595
0.00143	0.00106
0.00515	0.00417
0.00497	0.00587
0.00411	0.00516
0.008	0.00674
0.00293	0.0751
0.0118	0.15175
8.72E-4	0.21533
0.00285	0.01206
0.01169	0.00562
0.01372	0.14619
0.01328	0.0048
0.00146	9.45E-4
0.00691	0.01505
0.0089	0.28598
0.00374	0.00334
0.00664	0.00577
0.0067	0.22535

==> UEP Autoencoders/Fig/Fig. 5/cl1_0.5.txt <==
x				y		    			
0	0.222679119738974
1	0.151185452098201
2	0.0929633999050597
3	0.0506448530928713
4	0.0230781094457608
5	0.00893921215556593
6	0.00261586625031797
7	0.000620917716384817


==> UEP Autoencoders/Fig/Fig. 5/cl1_0.6.txt <==
x				y		    			
0	0.203665621099126
1	0.135742406299011
2	0.0814102358928400
3	0.0424875172038537
4	0.0182200812982108
5	0.00673550875396089
6	0.00195243734596550
7	0.000350078417565535


==> UEP Autoencoders/Fig/Fig. 5/cl1_0.7.txt <==
x				y		    			
0	0.186507245419442
1	0.122744751850139
2	0.0727984994705309
3	0.0374671959355989
4	0.0165746851710616
5	0.00562298196201835
6	0.00170350930924799
7	0.000332294412849785


==> UEP Autoencoders/Fig/Fig. 5/cl1_0.8.txt <==
x				y		    			
0	0.159063522120847
1	0.100457589866566
2	0.0571346787462918
3	0.0277916785100906
4	0.0111575061952784
5	0.00351699648100181
6	0.000906772570229836
7	0.000166141552602818


==> UEP Autoencoders/Fig/Fig. 5/cl1_paper.txt <==
x				y		    			
0	0.200000000000000
1	0.140000000000000
2	0.0920000000000000
3	0.0560000000000000
4	0.0310000000000000
5	0.0170000000000000
6	0.00800000000000000
7	0.00330000000000000


==> UEP Autoencoders/Fig/Fig. 5/cl2_0.5.txt <==
x				y		    			
0	0.222253509313235
1	0.152304893367603
2	0.0935657098807962
3	0.0508847922770146
4	0.0232456429397351
5	0.00920639295121810
6	0.00285178506167884
7	0.000611096798931180


==> UEP Autoencoders/Fig/Fig. 5/cl2_0.6.txt <==
x				y		    			
0	0.245968902965736
1	0.170679767732028
2	0.108619669194101
3	0.0603584797005471
4	0.0290354960488851
5	0.0114214415970823
6	0.00363918482259974
7	0.000883802028345651


==> UEP Autoencoders/Fig/Fig. 5/cl2_0.7.txt <==
x				y		    			
0	0.275657767218245
1	0.197652879548720
2	0.129359387582602
3	0.0760885855132353
4	0.0381641865307338
5	0.0162855709841081
6	0.00526133845412964
7	0.00148068811033424


==> UEP Autoencoders/Fig/Fig. 5/cl2_0.8.txt <==
x				y		    			
0	0.339286927537738
1	0.257754393256945
2	0.182294684928441
3	0.116087093796086
4	0.0658878635402637
5	0.0325442722800174
6	0.0138561945222670
7	0.00452214713064469


==> UEP Autoencoders/Fig/Fig. 5/cl2_paper.txt <==
x				y		    			
0	0.320000000000000
1	0.240000000000000
2	0.170000000000000
3	0.110000000000000
4	0.0720000000000000
5	0.0420000000000000
6	0.0240000000000000
7	0.0120000000000000


==> UEP Autoencoders/Fig/Fig. 6/ca1_0.2.txt <==
x				y		    			
3	0.0125340000000000
4	0.00285900000000000
5	0.000461000000000000
6	4.40000000000000e-05
7	3.00000000000000e-06


==> UEP Autoencoders/Fig/Fig. 6/ca1_conv.txt <==
x				y		    			
3	0.0100000000000000
4	0.00280000000000000
5	0.000330000000000000
6	3.20000000000000e-05
7	2.20000000000000e-06


==> UEP Autoencoders/Fig/Fig. 6/ca2_0.15.txt <==
x				y		    			
3	0.0520380000000000
4	0.0167180000000000
5	0.00440100000000000
6	0.000949000000000000
7	0.000154000000000000


==> UEP Autoencoders/Fig/Fig. 6/ca2_0.2.txt <==
x				y		    			
3	0.0454720000000000
4	0.0140260000000000
5	0.00329400000000000
6	0.000629000000000000
7	9.10000000000000e-05


==> UEP Autoencoders/Fig/Fig. 6/ca2_conv.txt <==
x				y		    			
3	0.0400000000000000
4	0.0175000000000000
5	0.00650000000000000
6	0.00257000000000000
7	0.000850000000000000


==> UEP Autoencoders/Fig/Fig. 6/cl1_0.15.txt <==
x				y		    			
3	0.0115923000000000
4	0.00256230000000000
5	0.000445300000000000
6	4.40000000000000e-05
7	1.00000000000000e-06


==> UEP Autoencoders/Fig/Fig. 6/cl1_prog05_03.txt <==
x				y		    			
3	0.011
4	0.00260000000000
5	0.0004000000000000
6	6.0000000000000e-05
7	6.00000000000000e-06

==> UEP Autoencoders/Fig/Fig. 6/cl1_prog5_02.txt <==
x				y		    			
3	0.0090000000000
4	0.00200000000000
5	0.0003000000000000
6	4.0000000000000e-05
7	2.00000000000000e-06

==> UEP Autoencoders/Fig/Fig. 6/cl1_prog_05_01.txt <==
x				y		    			
3	0.0090000000000
4	0.001800000000000
5	0.00022000000000000
6	2.8000000000000e-05
7	2.00000000000000e-06

==> UEP Autoencoders/Fig/Fig. 6/cl2_prog05_01.txt <==
x				y		    			
3	0.09
4	0.04
5	0.017
6	0.005
7	0.001

==> UEP Autoencoders/Fig/Fig. 6/cl2_prog05_03.txt <==
x				y		    			
3	0.039
4	0.012
5	0.003
6	0.0007
7	0.0001

==> UEP Autoencoders/Fig/Fig. 6/cl2_prog5_02.txt <==
x				y		    			
3	0.045
4	0.015
5	0.005
6	0.0011
7	0.0002

==> UEP Autoencoders/Fig/Fig. 6_1/Linear_14_8.txt <==
x				y		    			
0.128800000000000	0.00990000000000000
0.0544000000000000	0.00840000000000000
0.0290000000000000	0.0100000000000000
0.0100000000000000	0.0130000000000000
0.00100000000000000	0.0500000000000000
0.000378000000000000	0.0900000000000000
0.000121000000000000	0.290000000000000
0.000105000000000000	0.490000000000000

==> UEP Autoencoders/Fig/Fig. 6_1/Linear_21_12.txt <==
x				y		    			
0.0919000000000000	0.00200000000000000
0.0430000000000000	0.00250000000000000
0.0209000000000000	0.00418000000000000
0.00770000000000000	0.00820000000000000
0.00400000000000000	0.0130000000000000
0.00120000000000000	0.0300000000000000
0.000370000000000000	0.0600000000000000
9.00000000000000e-05	0.286000000000000

==> UEP Autoencoders/Fig/Fig. 6_1/Linear_7_4.txt <==
x				y		    			
0.258000000000000	0.0210000000000000
0.0488000000000000	0.0192400000000000
0.0146100000000000	0.0270000000000000
0.00213400000000000	0.0608300000000000
0.000384000000000000	0.161200000000000
0.000257000000000000	0.218800000000000
0.000203000000000000	0.320400000000000
0.000182000000000000	0.400100000000000

==> UEP Autoencoders/Fig/Fig. 6_1/error_14_8.txt <==
x				y		    			
0.0178890000000000	8.30000000000000e-05
0.00569900000000000	0.000335000000000000
0.00332900000000000	0.000759000000000000
0.00238000000000000	0.00458000000000000
0.00117900000000000	0.257053000000000

==> UEP Autoencoders/Fig/Fig. 6_1/error_21_12.txt <==
    x                       y
0.0100000000000000	7.00000000000000e-05
0.00300000000000000	0.000300000000000000
0.00200000000000000	0.000600000000000000
0.00150000000000000	0.00208285714285714
0.00101000000000000	0.0675485714285714

==> UEP Autoencoders/Fig/Fig. 6_1/error_7_4.txt <==
x				y		    			
0.0274790000000000	0.000115000000000000
0.0113900000000000	0.000701000000000000
0.00585800000000000	0.00133400000000000
0.00414500000000000	0.00864400000000000
0.00226400000000000	0.173275000000000
